Jack polynomials and orientability generating series of maps

We study Jack characters, which are the coefficients of the power-sum expansion of Jack symmetric functions with a suitable normalization. These quantities have been introduced by Lassalle who formulated some challenging conjectures about them. We conjecture existence of a weight on non-oriented maps (i.e., graphs drawn on non-oriented surfaces) which allows to express any given Jack character as a weighted sum of some simple functions indexed by maps. We provide a candidate for this weight which gives a positive answer to our conjecture in some, but unfortunately not all, cases. In particular, it gives a positive answer for Jack characters specialized on Young diagrams of rectangular shape. This candidate weight attempts to measure, in a sense, the non-orientability of a given map.

==> ribbonStraightA.txt <==

# Curve 0 of 1, 20 points
# Curve title: "width*sinf(x-6)"
# x y type
 0.00000 -0.30000  i
 0.52632 -0.30000  i
 1.05263 -0.30000  i
 1.57895 -0.30000  i
 2.10526 -0.30000  i
 2.63158 -0.30000  i
 3.15789 -0.30000  i
 3.68421 -0.30000  i
 4.21053 -0.30000  i
 4.73684 -0.28592  i
 5.26316 -0.20159  i
 5.78947 -0.06269  i
 6.31579  0.09317  i
 6.84211  0.22381  i
 7.36842  0.29388  i
 7.89474  0.30000  i
 8.42105  0.30000  i
 8.94737  0.30000  i
 9.47368  0.30000  i
 10.00000  0.30000  i



==> ribbonStraightB.txt <==

# Curve 0 of 1, 20 points
# Curve title: "-width*sinf(x-6)"
# x y type
 0.00000  0.30000  i
 0.52632  0.30000  i
 1.05263  0.30000  i
 1.57895  0.30000  i
 2.10526  0.30000  i
 2.63158  0.30000  i
 3.15789  0.30000  i
 3.68421  0.30000  i
 4.21053  0.30000  i
 4.73684  0.28592  i
 5.26316  0.20159  i
 5.78947  0.06269  i
 6.31579 -0.09317  i
 6.84211 -0.22381  i
 7.36842 -0.29388  i
 7.89474 -0.30000  i
 8.42105 -0.30000  i
 8.94737 -0.30000  i
 9.47368 -0.30000  i
 10.00000 -0.30000  i


